Reliable eigenspace error estimation using source error estimators

We introduce a framework for repurposing error estimators for source problems to compute an estimator for the gap between eigenspaces and their discretizations. Of interest are eigenspaces of finite clusters of eigenvalues of unbounded nonselfadjoint linear operators with compact resolvent. Eigenspaces and eigenvalues of rational functions of such operators are studied as a first step. Under an assumption of convergence of resolvent approximations in the operator norm and an assumption on global reliability of source problem error estimators, we show that the gap in eigenspace approximations can be bounded by a globally reliable and computable error estimator. Also included are applications of the theoretical framework to first-order system least squares (FOSLS) discretizations and discontinuous Petrov-Galerkin (DPG) discretizations, both yielding new estimators for the error gap. Numerical experiments with a selfadjoint model problem and with a leaky nonselfadjoint waveguide eigenproblem show that adaptive algorithms using the new estimators give refinement patterns that target the cluster as a whole instead of individual eigenfunctions.

==> bragg_dpg/lkm_dpg_adapt_results.csv <==
,ndofs,n_elems,l2_eta,max_eta,hausdorff_dist
0,136197,1700,0.030288328102383334,0.005265381653060945,1.9982079547661766
1,147557,1842,0.029681530976311817,0.005280998829679078,0.004938069648103657
2,158437,1978,0.021771180456553185,0.005217996937862977,0.004817280940929145
3,165317,2064,0.021287751140229745,0.005240971136112802,0.0030486455850782957
4,172997,2160,0.01537591819512544,0.004437257617216267,0.0031174724291420657
5,174757,2182,0.013682292698459112,0.0036576212402194695,0.0005987135955166109
6,175397,2190,0.013250603510180968,0.0015815719950721977,9.757485194671859e-05
7,178117,2224,0.013023808062470034,0.0011578559414982218,4.591610344988865e-05
8,189637,2368,0.012708405027901869,0.0011289824374843091,0.0024708283577759044
9,196997,2460,0.012252025611000842,0.001026739254687036,0.00012773418766108573
10,204517,2554,0.011796481185395485,0.001034482671151521,0.0003101288966756511
11,205797,2570,0.011697742819142081,0.0010309478201170437,0.0009218523519472319
12,207397,2590,0.011544592984574043,0.000755249515094521,0.00042483038162956325
13,220197,2750,0.011282136984709708,0.001091221563645932,0.00668471863254158
14,227077,2836,0.010673254195009255,0.0007959169275885875,0.0011708457129641654
15,230757,2882,0.010076106706516756,0.0008119566560657955,0.0028141486724481825
16,231397,2890,0.010037268584917046,0.0007064972276465433,8.819875135022501e-05
17,239717,2994,0.009428468876327976,0.0007580810545501528,0.0025122626204518005
18,242437,3028,0.009055023077218106,0.0007545973232325371,0.001881010012374243
19,245157,3062,0.008750861725844323,0.0006333948266072993,0.001431202072665879
20,255077,3186,0.00831194058930031,0.0006190715187957706,0.004575999826431656
21,259877,3246,0.00771657810048119,0.0005485016401239411,0.0024903818178230682
22,264357,3302,0.007341266835417514,0.0004907463582262438,0.0017242778441507946
23,272517,3404,0.0072793115258196215,0.00053206232193829,0.0011342318508875623
24,279717,3494,0.007037621003276612,0.0005491047773898387,0.0009075219955718889
25,288197,3600,0.006790528723097963,0.0005715506748619908,0.002156148887080351
26,290597,3630,0.00640379099684503,0.00045489313713470956,0.0015978187457243748
27,304357,3802,0.006262346336463691,0.0004938639535409315,0.002115268952676469
28,310524,3879,0.006145843742914064,0.0004476451775687653,0.0005094326482830285
29,317084,3961,0.005785488866425861,0.0004584187590298485,0.0016191443984974005
30,319164,3987,0.005611774350281758,0.00045331656590594303,0.0007779531041051513
31,319964,3997,0.005564597238304714,0.0004008697715032266,0.00021639486205476092
32,328124,4099,0.0054593415895685705,0.00043409843063275347,0.0018303685813089987
33,331324,4139,0.005319521243726048,0.0003921840540635213,0.0005973362291017443
34,334524,4179,0.005172955156777223,0.00035868571625919055,0.0005622390275783944
35,344924,4309,0.0050296278081984015,0.00041290878693860995,0.0014524638513727585
36,351484,4391,0.004711579482686901,0.00036008078411693743,0.0011773523097497315
37,359484,4491,0.004503547711731057,0.0003419391282023412,0.0006996190688124952
38,363804,4545,0.004380236747633216,0.00039124604882395105,0.0005597633825940454
39,367804,4595,0.004246976458455845,0.0003451771734474714,0.0006154050078705869
40,374844,4683,0.004059380630750859,0.00047138421772935986,0.0006552600740195862
41,375964,4697,0.0039858729140492145,0.00032341711912860357,0.00030871782991684067
42,383324,4789,0.0039042733419587896,0.0003344884063498422,0.0006882558641182153
43,388444,4853,0.00371495935551952,0.00028581362176921836,0.0005739620402292836
44,391484,4891,0.003659799035852192,0.00029825215554963214,0.00024450072020204116
45,395164,4937,0.0035968470270275883,0.0002620229880131919,0.00028634360706071907
46,409724,5119,0.003521182069549628,0.0003081940245107128,0.0014766075424224082
47,412124,5149,0.003421861999718307,0.00029055616294933325,0.0003231336439968508
48,417404,5215,0.0032203138753379252,0.00024637658496581014,0.0006474296016173092
49,431964,5397,0.003066520093461059,0.00029052789280359836,0.0006801973341371808
50,435324,5439,0.0029469585426131063,0.00028427024279952044,0.0003621318996918356
51,437404,5465,0.0028763577555701403,0.00030181567059889053,0.00020877922968279492
52,438364,5477,0.0028128596266323437,0.00025167436443380547,0.00014855554791934691
53,441884,5521,0.0027712426679318133,0.00028691386342888066,0.00029434096784760407
54,442844,5533,0.0027221065564355237,0.00024702537636187504,0.00013495798475420827
55,451804,5645,0.002661337430753566,0.0002608324466687669,0.0006649291475709849
56,452604,5655,0.0026000154186712737,0.00023602700113629623,0.00018151534890820708
57,459644,5743,0.002395373104964158,0.00024471231951184917,0.0005966247281437464
58,463324,5789,0.0023236147214042093,0.00022997817147038158,0.0002044695933737766
59,468924,5859,0.0022782703642016404,0.0002310929877943014,0.0002789107994424723
60,474684,5931,0.0021572042051266897,0.00022750248010337186,0.00030604681287789654
61,476284,5951,0.0021104561146391425,0.00018575052152341144,7.387046908041932e-05
62,481884,6021,0.002084543049782271,0.00022945379936099118,0.00024240491535537276
63,485244,6063,0.0019904589752780103,0.00022222802755305195,0.00023466081783689278
64,487964,6097,0.0019616842310661376,0.00023061704859947627,0.0001954800692477915
65,490684,6131,0.0019084389851758993,0.00020772183184676314,0.00013586790781694064
66,492764,6157,0.0018875183914358667,0.0002122007697945854,8.90542404341743e-05
67,495644,6193,0.0018483572805101578,0.00018038327576932044,0.00021544982659549354
68,499004,6235,0.0017860726998992324,0.00016273921090589658,9.024664487971282e-05
69,504924,6309,0.001767769137638108,0.00020194603776786964,0.0003212208900558313
70,508924,6359,0.001603854808666038,0.00015771032396107114,0.00035593491135393483
71,515644,6443,0.0015712043483240455,0.00018188218146037794,0.00031613565299046264
72,518844,6483,0.0014461559176792442,0.00015809626910676946,0.00023302275657729468
73,521564,6517,0.0013931259935630368,0.00017977986207603502,9.337943560863792e-05
74,523164,6537,0.0013629546837555509,0.00013846126068792943,0.0001424309610942271
75,525084,6561,0.001308379138058743,0.0001394188420178123,5.866365637483397e-05
76,528764,6607,0.0012722570976947325,0.00013620679559828215,0.00013513408025676767
77,531644,6643,0.0012029518027741617,0.00012812426437697723,0.00012292937459569154
78,536604,6705,0.0011632292620792134,0.00021116206949325456,0.00017284378290020907
79,538524,6729,0.0011230741097683127,0.00014956687896987097,5.0347538749049425e-05
80,542524,6779,0.001085812850213217,0.00013450055746193598,9.72070182756421e-05
81,543644,6793,0.00102133633119943,0.0001400413349425012,7.887328812818304e-05
82,544444,6803,0.00100354367949278,0.00011613904452925964,1.0226704378039116e-05
83,545244,6813,0.0009901739847164093,0.00013391697319278597,9.53970831352698e-06
84,547804,6845,0.0009882361551529798,0.00011512731802374762,5.184849485813165e-05
85,550044,6873,0.0009430070019904791,0.00012918273697519857,4.5277457049284236e-05
86,551004,6885,0.0009239165295827026,0.00012630139377367583,2.7589481354645125e-05
87,553244,6913,0.0008972367435324914,0.00010445380774365252,1.8643323197939522e-05
88,556604,6955,0.0008898963230159882,0.00010832938530040241,4.539582073928749e-05
89,558524,6979,0.0008557560019460673,9.451833251901863e-05,4.3118045524345865e-05
90,562044,7023,0.000815551191389107,0.00011739637780619553,2.3375417680196713e-05
91,563804,7045,0.0008053102328383364,7.952247158620188e-05,1.7705823533583718e-05
92,568284,7101,0.0007670577795996118,9.729768640152758e-05,3.159616566412819e-05
93,569084,7111,0.0007628754274053087,8.047702650950403e-05,7.0982758816008135e-06
94,570044,7123,0.0007559127533505606,8.763240307158733e-05,9.019075395565352e-06
95,573724,7169,0.0007504946556995188,6.781375969474653e-05,5.1609866257249174e-05
96,580444,7253,0.0007140243988152116,7.908339224546061e-05,6.646115592994356e-05
97,584604,7305,0.0006669661819867623,6.812487690544316e-05,4.666601370823521e-05
98,588604,7355,0.0006439806644403743,6.585357731122199e-05,2.364501658486598e-05
99,590204,7375,0.0006262771090717224,5.929568462765297e-05,1.6540554628457833e-05
100,592444,7403,0.0006145220390645101,6.375599296912792e-05,1.04515398457178e-05
101,593564,7417,0.0006068125612758492,5.585881993344792e-05,7.171966454641783e-07
102,595644,7443,0.000602029616737276,5.3691787131028744e-05,4.3245317433287755e-07
103,597084,7461,0.0005962402274118754,6.30993338650465e-05,1.1981075062577249e-05
104,597884,7471,0.0005854584488865442,5.8573444154737427e-05,1.9462601335306513e-06
105,599004,7485,0.0005720610578126044,7.093482377345251e-05,1.1643451508284689e-05
106,599484,7491,0.0005607761832658267,6.0555466763843036e-05,1.176805026127261e-05
107,603164,7537,0.0005402646803018259,6.27462028517005e-05,7.186698597644541e-06
108,606204,7575,0.0005363648059144598,5.8551160457606534e-05,8.42068853447068e-06
109,606684,7581,0.0005308698253106489,5.9642667441609755e-05,2.241253349128872e-06
110,607484,7591,0.0005225706695203905,6.057349288446776e-05,6.110073515570412e-06
111,609724,7619,0.0005101901972282507,5.29379886486683e-05,4.895778991168233e-06
112,611164,7637,0.0005076727763636743,6.767597562358495e-05,4.509829054690994e-06
113,611644,7643,0.0004971812078105685,5.4938435405369983e-05,1.082800494074471e-05
114,612604,7655,0.0004969463008860025,6.260929049519639e-05,1.063791249802333e-06
115,613404,7665,0.0004915398873643084,5.21259296076712e-05,1.3026381141584428e-06
116,616764,7707,0.000482662968013124,5.0586914409101626e-05,2.4058323541310136e-05
117,620604,7755,0.00045631008529289826,4.928863206304529e-05,1.2791988723909953e-05
118,629724,7869,0.0004262383658668207,5.336242503566686e-05,1.840995293735235e-05
119,632924,7909,0.00041271487347698676,5.610559555435231e-05,7.092077601826987e-06
120,635164,7937,0.00040004260838181165,7.010421115839695e-05,8.081101965539769e-06
121,636604,7955,0.0003824295071294434,9.002715315833112e-05,2.3033972240646014e-05
122,637724,7969,0.00036127996279367936,7.656875069076193e-05,1.14889812106718e-05
123,638844,7983,0.0003488493898037441,3.968050766274651e-05,1.0808894412482952e-05
124,639964,7997,0.0003332433648207578,5.2178189320715064e-05,5.5767306671896844e-06
125,641884,8021,0.0003158608096761934,4.7625529398879815e-05,1.451547695706848e-05
126,643804,8045,0.00029267555775163914,7.063653412060562e-05,1.0879667606193643e-05
127,644604,8055,0.0002610306049117647,7.327458828324574e-05,6.201703412431675e-06
128,645884,8071,0.00024772819161054976,7.039738114079865e-05,9.785604623883694e-06
129,647644,8093,0.00021066553169350128,4.947226534477251e-05,4.641566895727622e-06
130,648444,8103,0.00019118332465787173,1.6914352076346926e-05,6.205967379247741e-06
131,649724,8119,0.0001889100430702923,1.3232949985283257e-05,7.38805389010444e-07
132,650844,8133,0.00018803410448050303,1.1849022979631823e-05,2.7673149478373e-07
133,654844,8183,0.00018490135303295767,1.2295779509200523e-05,9.625310384106984e-07
134,657244,8213,0.00018306375988711113,1.324975934274257e-05,4.260193591875661e-07
135,659804,8245,0.0001825655521290618,1.1277754900333685e-05,1.0235956736116316e-06
136,666044,8323,0.00017937077365372074,1.1196167157994702e-05,1.0403712131046078e-06
137,669564,8367,0.00017701878214247238,1.0131320442757265e-05,7.335185893374369e-07
138,675164,8437,0.00017503954009206405,1.194472942977375e-05,1.180469452481684e-06
139,676444,8453,0.00017336148671899708,1.0278040012620345e-05,4.875792718573166e-07
140,688924,8609,0.0001722501228972761,9.45350790594148e-06,1.8065777014991465e-06
141,695484,8691,0.00016871607410658517,8.868212874249697e-06,1.0478574329461717e-06
142,706364,8827,0.00016449985822998697,9.813566079095116e-06,1.0545073042429109e-06
143,713884,8921,0.00016231266284060764,1.0392568523085273e-05,9.813967391525267e-07
144,717244,8963,0.00015978972961907812,8.720470444042921e-06,8.844432849148431e-07
145,730364,9127,0.00015833032152708456,1.0135061050115184e-05,2.0832198312297673e-06
146,732764,9157,0.00015671160187751793,9.163384662407424e-06,4.2272028232306306e-07
147,741084,9261,0.0001522691385474132,8.859972423518232e-06,1.5756214289453047e-06
148,749084,9361,0.0001500894001547869,9.313329585132927e-06,9.965763312782824e-07
149,751644,9393,0.00014932890015656921,8.39565089938695e-06,3.355464000000844e-07
150,756284,9451,0.0001482263333888493,9.472377222222861e-06,6.236412856008138e-07
151,759004,9485,0.0001473032952187318,8.076143520220334e-06,4.6458453422472587e-07
152,769884,9621,0.0001462466794459589,8.80933073042126e-06,1.3991907888936053e-06
153,775804,9695,0.00014315859273642892,8.077464061000155e-06,8.823712017189302e-07
154,790044,9873,0.00013997260439806787,7.2904539810219404e-06,1.4845295207934605e-06
155,808604,10105,0.00013460679672916705,8.276179648103515e-06,1.0867657882788952e-06
156,811484,10141,0.00013349386068188345,7.425331500269666e-06,2.1353101772773025e-07
157,818204,10225,0.00013194898841858039,8.764038662314306e-06,5.589237880029848e-07
158,820764,10257,0.00013093918378895834,7.82199565542532e-06,4.0731251081724064e-07
159,831004,10385,0.00012937613070542644,7.679381636309877e-06,8.156796332670306e-07
160,833084,10411,0.00012836046735380146,6.662865774955233e-06,2.578953556504539e-07
161,846684,10581,0.00012408567293938614,7.186561493448909e-06,7.762534477491949e-07
162,854364,10677,0.00011868919121142967,6.649339947129552e-06,7.316442573452032e-07
163,864124,10799,0.00011785256883172426,6.428185560803108e-06,4.7290669738803315e-07
164,872444,10903,0.0001131969495190406,6.536579832735452e-06,5.509177755222608e-07
165,876444,10953,0.00011008176827660053,6.101870245070376e-06,2.9763827811355785e-07
166,882204,11025,0.00010891211930977247,5.926571735020749e-06,3.3928775451554837e-07
167,891964,11147,0.00010486841036089846,6.4005428359190075e-06,5.427638134166037e-07
168,896924,11209,0.00010126249967498969,6.187182235332508e-06,4.520201789045828e-07
169,903804,11295,9.810255713055593e-05,6.953228371877401e-06,4.787833467889988e-07
170,906684,11331,9.538333479398671e-05,5.775222776931734e-06,4.063825688155653e-07
171,914364,11427,9.33189332957655e-05,6.085762837404256e-06,4.2035796907984136e-07
172,919644,11493,8.986973110699399e-05,5.593242737586337e-06,4.675979242417067e-07
173,925564,11567,8.864099522595172e-05,6.413229748212606e-06,3.5295724803685713e-07
174,927964,11597,8.648525004215488e-05,5.434256313520703e-06,2.673343255551726e-07
175,932924,11659,8.56929242200649e-05,5.491809970470852e-06,1.2610800465531455e-07
176,938044,11723,8.47174976240648e-05,5.632860619987964e-06,2.1111710168907037e-07
177,939324,11739,8.391264336643431e-05,5.062262746833406e-06,6.312808716849111e-08
178,945084,11811,8.279608521661129e-05,4.582435855405462e-06,1.2091594768346037e-07
179,952764,11907,8.237862602521374e-05,4.8344237104253e-06,1.2075475198213316e-07
180,958364,11977,8.134096365476291e-05,4.589907627832811e-06,1.0500826485018714e-07
181,968444,12103,8.01849881316053e-05,4.3180755808964075e-06,1.557780959953255e-07
182,985244,12313,7.881255694298678e-05,4.139519485972674e-06,1.7479958022960254e-07
183,1004924,12559,7.654790773401791e-05,4.223494699887686e-06,2.290579071046716e-07


==> nine_cluster/cg_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
4421,0.00211289932157932,0.935357136826648,0.48233673426782375
4596,0.0015690132451311456,0.7395286592811866,0.4164307441266238
4746,0.00136325405648563,0.53156058916473,0.23479867332824184
4811,0.0012118209865654705,0.4776779136584029,0.15689713203155717
5566,0.0006330980347843962,0.3847320816583799,0.14499918502525938
5906,0.0004940769666870182,0.3243889620620538,0.09939967028830649
6396,0.00029812045906751905,0.2885273730128897,0.09517601055043631
6866,0.00020646538591329033,0.23575397187001587,0.08356745687536422
7161,0.00019432011916009628,0.1905303794902803,0.06290551811709949
7601,0.00011614027019568596,0.16516216609944107,0.05905640221288989
7946,0.00007999416633275303,0.1283640701727659,0.03974343177272311
8386,0.000048869731845258,0.1131953996513732,0.03684620980334665
8731,0.00003458384549936966,0.09256669507305688,0.027143441341302286
9451,0.000020323540002920026,0.06958067907903845,0.03010138919655723
9551,0.000018342378478308774,0.06637432580287507,0.023069922337382365
9896,0.000012687915083020584,0.0522592250514578,0.0158193231156453
10336,8.554677801697608e-6,0.04809549436077166,0.01896966373302337
10436,7.77025215903393e-6,0.046259434385447044,0.014476890585045778
10781,5.5299738459524406e-6,0.03844449368740375,0.01026331984553715
11531,3.2044529412189604e-6,0.027779677715070974,0.011952872493721265
11631,2.893604294840202e-6,0.026512245186826853,0.009097559965848967
11976,2.0054871523456086e-6,0.020994822192690606,0.006285379688504326
12366,1.353299914796935e-6,0.019343904230053957,0.007530917583018955
12466,1.2300524652175682e-6,0.01862427488940426,0.005722247090340204
12811,8.778319475766239e-7,0.015588747280437834,0.004072333341232275
13486,5.111700289717191e-7,0.011470161979168673,0.004744607033132707
13586,4.622874989479442e-7,0.010987160004955995,0.003607972559653576
13931,3.2256800608365666e-7,0.008918270220413853,0.002495534630911213
14321,2.1977547071116987e-7,0.008306274781486397,0.0029890839847424395
14421,2.0038365633467947e-7,0.008042925551654102,0.0022743069412093538
14766,1.4494981392942918e-7,0.006953928881361957,0.0016159756772550179
15441,8.717961996751455e-8,0.00554888562223741,0.0018830719925993981
15541,7.94856518382403e-8,0.005392701635073017,0.0014332897262306597
15886,5.748982623288157e-8,0.004754114637635808,0.0012311283098273512
15976,5.491289023495938e-8,0.004382454350335802,0.000990539750189051
16366,3.87191878559179e-8,0.004188367656894323,0.0011862874061021708
16466,3.5666232633957407e-8,0.004106602431981416,0.000903140692873774
16811,2.6938320019098683e-8,0.0037806967994230864,0.000695759053995589
17196,2.3648185631941487e-8,0.003380690687467582,0.000624034661841612
17766,1.613993561022653e-8,0.003074099544354826,0.000747324836976933
17866,1.4928522418244955e-8,0.0030300016039210204,0.0005690320278716814
18211,1.1465084881479015e-8,0.0028567369658889655,0.0005110650738984191
18351,1.1088165052797194e-8,0.0027010061808613647,0.00045822597476753853
18491,1.0674410688693596e-8,0.002574947651279838,0.0003931285917449274
18981,7.957808634273551e-9,0.0024665093149179593,0.00047078923235739694
19081,7.477188646021204e-9,0.002444757115744688,0.00035850321047001076
19731,5.882604625639942e-9,0.0022007592277924863,0.00029534364915816076
20026,5.485908616265078e-9,0.002062696670734275,0.00025448722279118894
21116,3.786292168683777e-9,0.0018462826748207374,0.0002965803367681964
21216,3.5955132204890432e-9,0.0018347654902821514,0.0002258568846683347
21561,3.049951402545356e-9,0.001790458519931306,0.0002028135843092908
22236,2.739616533631306e-9,0.0016283774899777644,0.0001791873745677692
22696,2.4610251614377248e-9,0.0015296828256058607,0.0001565198601662847
23401,1.9168879816788856e-9,0.001434029553634767,0.00018683457109991747
23501,1.8411689950426084e-9,0.0014281503403327088,0.0001422864895062355
23996,1.5972769773498792e-9,0.001385598155785675,0.00012797412774655765
24946,1.4597869579802188e-9,0.0012521599818223006,0.00011220415478853998
26601,1.1984120362740224e-9,0.0010818786579735,0.00010033929013076605
27946,9.20946874316747e-10,0.0009770106515955596,0.00011769865592834195
28046,8.909140092328434e-10,0.0009735879637338957,0.00008963708875619187
29206,7.402469748288288e-10,0.0008902338726821876,0.00008022270055238375
30906,6.099334370914374e-10,0.0007470056158258688,0.00007169198735896267
31766,5.593321361650319e-10,0.000686218616847767,0.00006446663565961246
32841,4.4591175196728924e-10,0.0006321462861743685,0.00007414561238201692
32941,4.339195669447022e-10,0.0006300469943952377,0.000057539717605635876
34396,3.4624214606620265e-10,0.0005585956078788863,0.00005166186507055268
35141,3.246078961188489e-10,0.0005245226600082853,0.000045548521104578696
36386,2.849791513883707e-10,0.00048315450699244804,0.0000404610121873223
38701,2.1832491370355192e-10,0.0004191488063166027,0.00004670884741613361
38801,2.1404389372188213e-10,0.0004178903884693784,0.00003634627760612747
40051,1.851194753044855e-10,0.0003832109734795806,0.00003254452431199997
40891,1.6846080086452275e-10,0.00036193880377293,0.000028400034943552073
42386,1.4813217319475837e-10,0.00032848010716765043,0.000025514030886183517
44481,1.1928236176697713e-10,0.0002935149299964335,0.000029424748495672104
44581,1.17193366122618e-10,0.0002928030037870469,0.000022850519400701715
46511,9.938894152168483e-11,0.00026270983612528904,0.000020501598398785373
47761,9.348788410833138e-11,0.0002449165296977173,0.000018139713901206367
49226,8.476774838075237e-11,0.00022559961670442843,0.000016278730772627655
51891,7.274181257861596e-11,0.0002004347947461387,0.00001853643587609993
51991,7.185541051089975e-11,0.00020002158271202733,0.000014656268255640754
53931,6.482991921497765e-11,0.00018335731457680028,0.000013145676188746423
54996,6.273381814470022e-11,0.0001756244969982367,0.000011667546702655865
56761,5.965894445137212e-11,0.00016490448352721442,0.00001044115222123989
59306,5.327649432992222e-11,0.0001501059285626757,0.000011677225741838115
59406,5.18234344329979e-11,0.00014988750095966098,9.277886160990612e-6
62706,4.7315040774485276e-11,0.00013370921901663442,8.280450221578725e-6
66121,4.171774039741431e-11,0.00011659778961515387,7.4078437026582945e-6
68396,3.972644440171806e-11,0.0001064566283553355,6.712512401742074e-6
72141,3.6243008594819866e-11,0.00009202385391503174,7.356191954680624e-6
72241,3.6145309043636083e-11,0.00009188190206322567,6.188970024545606e-6
75306,3.607070198379938e-11,0.00008088056339305721,5.553065883007171e-6
78016,3.662314896388007e-11,0.00007165296833198358,4.992646789607083e-6
79856,3.728573006250263e-11,0.00006530903238563383,4.488102635951642e-6
81661,3.7417180469496373e-11,0.000060588254365360037,4.0268265676734865e-6
83531,3.7609027006249686e-11,0.00005645342896746127,4.63411096369964e-6
83631,3.761968514526605e-11,0.000056361690790860255,3.5776601507181435e-6
86881,3.777955726465484e-11,0.00005034791964329888,3.2142585634855163e-6
89026,3.784528253346301e-11,0.00004649467038827985,2.861429130852793e-6
90806,3.7955416588132176e-11,0.000043636344593908604,2.573537575516865e-6
94166,3.8015812729210906e-11,0.00003879713929714235,2.919307211499895e-6
94266,3.8063774358422506e-11,0.00003874406944880449,2.3036906664298725e-6
97331,3.811173599392901e-11,0.000035206103007462147,2.0655259009083025e-6
99456,3.815081584843018e-11,0.00003282718947771734,1.8508031484896267e-6
102146,3.8177461199279783e-11,0.00003036027745284569,1.6349450157521612e-6
105086,3.825029182682691e-11,0.000028034493497153552,1.8390481391613218e-6
105186,3.8241410051985505e-11,0.000028005507339419262,1.4711442535352885e-6
108571,3.825384454604182e-11,0.000026014841120226853,1.303061775043188e-6
111836,3.828048989533579e-11,0.00002410365868051889,1.169904977249531e-6
115201,3.828581899875134e-11,0.000022179253672845895,1.050238111784568e-6
119171,3.8282266245966497e-11,0.00002039636374474372,1.1585277865088807e-6
119271,3.83248988137384e-11,0.000020380368931095714,9.419113614047483e-7
123986,3.828937168406981e-11,0.000018585182917529416,8.495384925532701e-7
127166,3.8280489900800204e-11,0.00001749201215467373,7.63736219980039e-7
131521,3.8284042602755297e-11,0.000016178148643302846,6.868837213078183e-7
136711,3.829825345761785e-11,0.000014703334017870367,6.180966912807359e-7
141766,3.8303582528575817e-11,0.00001348824890726012,7.298266847519533e-7
141866,3.8310687955402885e-11,0.00001347847369552597,5.559520095608736e-7
147926,3.832134610144026e-11,0.00001232681668277053,5.003410185281421e-7
153186,3.833200423885974e-11,0.000011255739214288705,4.475912093362857e-7
158361,3.83266751785605e-11,0.000010319653792727077,4.0178553747139105e-7
164846,3.8333780595287975e-11,9.349140306938458e-6,4.5976194582811637e-7
164946,3.8332004250868957e-11,9.343561923587055e-6,3.61349395337502e-7
172996,3.8347991455326155e-11,8.295436004524232e-6,3.2506616082814086e-7
178316,3.83444388791603e-11,7.680733997251994e-6,2.9149669264378565e-7
184091,3.8337333307957376e-11,7.115481087430705e-6,2.7380985814182736e-7
186886,3.836397866055108e-11,6.829753316385297e-6,2.449479915139679e-7
192221,3.834443874198729e-11,6.4168183650587855e-6,2.8963174885161526e-7
192321,3.838707134370624e-11,6.4117888611230175e-6,2.2222721826779205e-7
200276,3.835332051962605e-11,5.89673059631837e-6,2.019724676006865e-7
204911,3.837996591732218e-11,5.582943509839383e-6,1.816765768926302e-7
212431,3.830713527584097e-11,5.196782918866414e-6,1.7172563776100756e-7
218946,3.835509694108612e-11,4.859997033792898e-6,1.5447262182655146e-7
229646,3.835864962335821e-11,4.394397731592388e-6,1.824562159232418e-7
229746,3.835332051949596e-11,4.39250876918109e-6,1.3906216487352675e-7
241491,3.832667520055458e-11,3.930316100899288e-6,1.2639879664171605e-7
251696,3.8346215118382006e-11,3.5426158482974357e-6,1.1517534415974568e-7
260571,3.836575510411641e-11,3.254558727182348e-6,1.0362823894978487e-7
273046,3.8365755048837833e-11,2.896856701537929e-6,1.1494018286269752e-7
273146,3.8360425984721965e-11,2.8957510571557424e-6,9.565522063899697e-8
283046,3.834443877659044e-11,2.6423400072189623e-6,8.679381756351918e-8
293426,3.8355096955213925e-11,2.3766463200877362e-6,7.99178351685757e-8
302011,3.835154424020649e-11,2.1654134752044982e-6,7.262235668904536e-8
308546,3.836220230369994e-11,2.0177243144261017e-6,6.529261544310125e-8
319166,3.833733331512162e-11,1.814518557573152e-6,7.240746717500073e-8
319266,3.837463680570709e-11,1.8133974732695597e-6,5.861029894083031e-8
328716,3.83781896869888e-11,1.6577080826890625e-6,5.356177898795387e-8
336216,3.836753163974078e-11,1.5448084955299311e-6,4.861825845995214e-8
344161,3.8326675236435934e-11,1.4269064649531378e-6,4.367270962733649e-8
352236,3.835864960855654e-11,1.3309213745841837e-6,3.989979506697476e-8
361861,3.8351544175462e-11,1.2293253385444796e-6,4.5614115305742274e-8
361961,3.8335556955125795e-11,1.2293256799596162e-6,3.594283793559925e-8
371366,3.835687327560606e-11,1.144095297078734e-6,3.2264256552604545e-8
381746,3.831246470843482e-11,1.0583402252223095e-6,2.9305329357255464e-8
391681,3.840128215475635e-11,9.82052871752255e-7,2.7474218976681082e-8
396581,3.830891160730398e-11,9.463319194656826e-7,2.4704562797312416e-8
409546,3.835332056131046e-11,8.75336205621781e-7,2.8734675966788822e-8
409646,3.8337333308015466e-11,8.742024148330576e-7,2.2219638044075277e-8
422276,3.8387071302583726e-11,8.11976529277681e-7,1.9986684632577408e-8
435851,3.8392400371389553e-11,7.516738909783181e-7,1.7980065581181582e-8
447796,3.8413716717150876e-11,6.994924787457721e-7,1.616893527523481e-8
461521,3.8360425948856635e-11,6.511425376130852e-7,1.8101698322970644e-8
461621,3.83462151245604e-11,6.511719661922495e-7,1.4528788713794163e-8
477466,3.8394176736405996e-11,6.050699450914088e-7,1.3614596017270279e-8
486981,3.831068796449305e-11,5.766333400647235e-7,1.2426345132695727e-8
502046,3.833200432355071e-11,5.379004895954034e-7,1.1493033996743727e-8


==> nine_cluster/dpg_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
7141,0.0020712204791060174,0.008403466233893889,0.0034783367450363996
7562,0.0014300185651325847,0.0075199229255722205,0.0023080855767079475
8952,0.000872309008977723,0.0057702956515487585,0.0018647576868356234
9183,0.0007368940569261184,0.005431718110998436,0.0016141863427105356
9947,0.00047851327912873387,0.0043494147907212595,0.0013811286069013414
10532,0.0004246903267883795,0.003979664828420012,0.0011138082660532805
12004,0.00021932954715175867,0.002906740375053811,0.0008284373718119329
13122,0.0001522756188077068,0.0023462969237946964,0.0007167547738191977
13912,0.00009674595957065435,0.0018867483554173788,0.0005250645473749326
14661,0.00007012535836459222,0.0015442841510409772,0.0004557166389355225
15451,0.000048446441970995124,0.0012701613467104478,0.00033179697091961937
16554,0.000032185240849358365,0.0010393370082402546,0.0002983308459241922
17396,0.000017207358682824747,0.0008154757899457363,0.0002095437274228804
18145,0.00001301700869227318,0.0006926336176546176,0.00018198745845126444
19330,8.932354170099188e-6,0.0005733308909621974,0.0001439708820431153
20854,4.531650468209136e-6,0.00041645886119426274,0.00011493458961970478
21916,2.5997373782615796e-6,0.0003164694573012013,0.00008315692462597084
22829,1.9398342061549556e-6,0.00026633039975942907,0.00007245878531587371
23619,1.4113657496039878e-6,0.00022779416084400516,0.000057206217287817046
24733,7.158040880028693e-7,0.00016536598185957485,0.000045672616912223616
25795,4.120926462292118e-7,0.00012575764082256485,0.000033003573411058675
26708,3.08170740481728e-7,0.00010589059004374389,0.000028777958618098525
27498,2.2507352248624102e-7,0.00009064730360797055,0.00002270869756507437
28612,1.154087634347434e-7,0.00006592948393600782,0.000018133590157195886
29674,6.760930482130334e-8,0.00005031396282741162,0.00001309811024224363
30587,5.124305246795312e-8,0.000042505575527884716,0.000011423283161785927
31377,3.8163891602494004e-8,0.00003653903955309117,9.011974979354303e-6
32491,2.0886922413865342e-8,0.000026931624541956386,7.196715063911517e-6
33553,1.3360974548959348e-8,0.00002096501920407115,5.199185387669277e-6
34466,1.078350386762855e-8,0.000018039355284176124,4.531919630120352e-6
35256,8.724052591446773e-9,0.000015847669054020474,3.5746838944190633e-6
36370,6.0029812232188554e-9,0.000012454119598136138,2.8528933193604822e-6
37432,4.817783505473206e-9,0.000010494265790929269,2.063855883612479e-6
38345,4.411862875031252e-9,9.60205915101587e-6,1.7920297732022298e-6
39340,3.394545089463474e-9,8.729477574226624e-6,1.5851274778830322e-6
39586,3.228734613004414e-9,8.462946914782062e-6,1.419025083201341e-6
40823,2.5050095331387625e-9,7.309003237766341e-6,1.131277565609837e-6
41885,2.318431668869495e-9,6.808622441924798e-6,9.66134302091214e-7
42295,1.998689214133282e-9,6.444069174006858e-6,8.354361567695665e-7
43700,1.7508501315437105e-9,5.831301579364738e-6,7.262318338825796e-7
44736,1.529045334792309e-9,5.477129657547679e-6,5.642405559251917e-7
46998,1.2248726477547352e-9,4.825868754909025e-6,4.899047859491563e-7
48742,9.678640111589564e-10,4.28056470769562e-6,4.244246373535697e-7
50162,8.687468522346352e-10,3.975819997955403e-6,3.7413745258744685e-7
51522,7.246576672060581e-10,3.6778720142087092e-6,3.332573818500753e-7
53907,6.23900930994502e-10,3.3543263848365338e-6,2.9828978069310276e-7
55252,5.403375524817289e-10,3.1603516005988235e-6,2.6395120903819994e-7
59236,3.9165115595677155e-10,2.6595588348922407e-6,2.366818646731413e-7
60842,3.499067703028236e-10,2.467534912640214e-6,2.1177916004538228e-7
64237,2.60447663461404e-10,2.1194067171306875e-6,1.8750370825896673e-7
66026,2.2527402166416244e-10,1.9215547752394028e-6,1.771660117483812e-7
66723,2.1897150761421334e-10,1.9250205295389163e-6,1.7021591104826856e-7
68743,1.95244709295637e-10,1.7695626503126121e-6,1.507279170025328e-7
70610,1.6390622194664174e-10,1.628246115755163e-6,1.358572501103888e-7
72984,1.4385470593103985e-10,1.485299019023017e-6,1.1902415970381029e-7
75548,1.2121148557468434e-10,1.3523690031944206e-6,1.0759815229786539e-7
77963,1.0884448939451548e-10,1.2211216517889387e-6,1.0021410914293681e-7
78604,1.0493650393126451e-10,1.2186690587208812e-6,9.334253100240257e-8
80531,9.586287319508208e-11,1.1360409394334896e-6,8.713730762420003e-8
82871,8.62065974774962e-11,1.090618219736366e-6,8.895073336228793e-8
84656,8.124523283175521e-11,1.0289630572765443e-6,7.660849887748694e-8
87112,7.44702077798131e-11,9.42876641160347e-7,6.832107899295916e-8
90783,6.634870443212365e-11,8.274290333722089e-7,6.922817224569554e-8
91029,6.556355468382896e-11,8.540183557217281e-7,6.156440752777661e-8
95494,5.7426063986382706e-11,6.976807143113875e-7,6.969016254634214e-8
95617,5.701750186711691e-11,7.295322362232486e-7,5.342039140097725e-8
98408,5.239364502098944e-11,6.149419026708803e-7,7.159855694084344e-8
98516,5.2208903919772044e-11,6.724534136332154e-7,4.718120246722429e-8
105150,4.615685639449985e-11,4.988448898006121e-7,6.134328288094766e-8
105273,4.5652375550659245e-11,5.292806610535862e-7,4.495600990812601e-8
106212,4.550315689007298e-11,5.870339249648987e-7,4.8999544324297604e-8
106417,4.552447308211932e-11,5.81063353002477e-7,4.3662925648092123e-8
110718,4.1866955292022266e-11,4.847735496851161e-7,3.759818475871069e-8
113476,4.028422291569973e-11,4.5012766682307745e-7,3.331953491047844e-8
117553,3.762856695033468e-11,4.2052714490883484e-7,3.321733314934642e-8
120780,3.635847179025931e-11,3.5553862110391034e-7,2.8618853707529198e-8
121730,3.617195457023855e-11,3.694224983635533e-7,2.8657757835184322e-8
123396,3.500311192470248e-11,2.917850234732588e-7,2.827255394570166e-8
123545,3.510791666866679e-11,3.2812160843101596e-7,2.38534331653611e-8
127436,3.4974690150914304e-11,2.7547111838544536e-7,2.72835698558247e-8
127995,3.544720074393808e-11,3.142309705898146e-7,2.3710686680825448e-8
130682,3.586286827580477e-11,2.734882776565144e-7,1.987122171023127e-8
133689,3.614353282839129e-11,2.597370124608517e-7,1.8487471189339975e-8
136249,3.6239456246638516e-11,2.406864734593771e-7,1.6392598921171045e-8
139704,3.673150672517704e-11,2.2955689676221143e-7,1.5673776147078993e-8
144087,3.658051639824975e-11,1.7542435561758126e-7,1.846290539920731e-8
144825,3.7017500176400624e-11,1.981273321935049e-7,1.3500214667661904e-8
147020,3.7191583544655736e-11,1.9667397475650912e-7,1.3169731942499412e-8
150031,3.7561065385354494e-11,1.853460454443473e-7,1.2033376227076636e-8
152707,3.770672663356102e-11,1.7113554202717484e-7,1.0778604307341504e-8
156229,3.786482244706631e-11,1.6044894997526668e-7,9.920078310466778e-9
158756,3.7751135618438045e-11,1.5008988824339646e-7,8.85304407408769e-9
163150,3.770850298678852e-11,1.377941588907563e-7,8.501859045371173e-9
164823,3.77635701033278e-11,1.354159721283244e-7,7.705737963041481e-9
167305,3.79003501272938e-11,1.2829446212525934e-7,6.776799158601385e-9
172806,3.80122603892592e-11,1.1647603533560092e-7,7.3194475056193676e-9
173119,3.827160840594262e-11,1.179042539188119e-7,6.202221670040472e-9
177230,3.8127723215790696e-11,1.1009759207331328e-7,5.5335478617019925e-9
184352,3.830891160244509e-11,1.003549678066225e-7,5.1963857785706665e-9
188563,3.801936572836069e-11,9.39648635516095e-8,4.670316483761255e-9
193408,3.784528293591635e-11,8.797145869377808e-8,4.2278797027508615e-9
199442,3.803357642563565e-11,8.192810145311392e-8,3.803993193543491e-9
206624,3.795008771750614e-11,7.461336520098808e-8,3.5990819540872067e-9


==> nine_cluster/dwr_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
4421,0.0021128993216752434,0.08536345690005143,0.04271296376847872
4746,0.001363254056824914,0.035331029421249244,0.016954751770116835
4811,0.0012118209865903395,0.027408359820670674,0.011987497468918898
5116,0.0011772884921867899,2.7274322418417936,1.1623033876807867
5416,0.0008276981973320829,0.019722095179303855,0.007993513006987382
5671,0.0007086268860696521,2.153981872795758,1.0904009986822527
6011,0.0005268872346313458,0.013233687611068063,0.006366604258832167
6291,0.0004692896617743969,0.007271779925861431,0.0024543231272775483
6541,0.0002859750593149357,0.007478290191479249,0.0025095631615197375
6911,0.00021023281711940456,0.005121712051856995,0.0019915427822813562
7266,0.00018669546008531768,0.0033059905449085185,0.0012736784018583993
7431,0.00018512833018924368,0.0031126459252247,0.001248648084483244
7556,0.00016718895408018852,0.281860560978118,0.12979799100851333
7681,0.00011227552278825215,0.0032150171158520165,0.0011883411634402781
7911,0.00008259685229994318,0.0017855024013091261,0.0007639686077044276
8116,0.00007393629618057673,0.14504168565253772,0.06328934887744722
8241,0.00005214082085736038,0.10542907408445411,0.046179246248065055
8471,0.00004036197024248622,0.09619135149230376,0.029728520602099625
8721,0.000024576529286335358,0.0012513339178904144,0.00047643036456961757
8976,0.000024230218857113073,0.0008007100924284172,0.00032132519752884925
9091,0.000021723317457755797,0.0010547690425424603,0.0004021342148875087
9346,0.000020653787343505314,0.0009458338058852398,0.00031845369391691916
9536,0.000020544443003700508,0.0005595553420690199,0.00018904914547954868
9661,0.000017708576807606846,0.04544573398294846,0.020948928830596077
9891,0.000013034158993008305,0.030227180658275923,0.010542143602361815
10016,9.601533804470819e-6,0.0003759184781843426,0.00013060994162697361
10131,8.621489262949922e-6,0.0003838819834755136,0.00012892128523834826
10221,8.263026982646693e-6,0.02482170384382604,0.009491719662664056
10451,6.408009785019431e-6,0.00032357692537987977,0.00009935804250916666
10831,6.301666617858359e-6,0.010164389470908058,0.0024253940446863523
11171,3.8124200312239543e-6,0.0002904756451215623,0.00007464350512194274
11386,3.4265619994755525e-6,0.008892306970549805,0.002347478267308885
11706,2.6622119548846968e-6,0.00025427069349323464,0.0000604088084166527
11806,2.662174701129061e-6,0.009185794227857792,0.00234411268975719
12111,2.517430122139786e-6,0.00021891056231006494,0.00004509441873448003
12176,2.5172569309006576e-6,0.00024411963905254878,0.00004549474375228649
12491,2.500248831083242e-6,0.007597432849784926,0.0016164616970795484
12581,2.500209074440818e-6,0.009886005097867995,0.0020147844970872285
12831,1.512343096976568e-6,0.000195058672101007,0.00003750261436050253
13106,1.5121173309040614e-6,0.005172639694570389,0.0009235833011020599
13606,1.0678238968608866e-6,0.006071234094873333,0.001167337196676353
13681,1.0676295758571541e-6,0.00014548002526594748,0.00002105958492515912
13931,1.067516572916831e-6,0.00015707073608228417,0.000022628284828182335
14131,1.067501722573639e-6,0.00836589008998923,0.001580631243225433
14286,1.0101232597037328e-6,0.0001386487104872238,0.000018639756831417295
14611,1.0100296830017898e-6,0.0102319187057739,0.0015169315694485324
15116,9.929882320847128e-7,0.0034290083744035606,0.0004901577441739964
15616,7.783625015633796e-7,0.003979326998385447,0.000565436300357467
16196,4.847564856191883e-7,0.00011625024889236521,0.00001632840345359821
16471,4.847231842575316e-7,0.0001016986344309023,0.000013729610652274254
16941,4.844788907831798e-7,0.0038448869040401874,0.0005494261641401938
17286,4.198616103678887e-7,0.00008204642847695378,0.000011075393102252552
17661,4.1982630705206274e-7,0.00009025114480768727,0.000011500758660984215
18366,4.197341407774502e-7,0.00008550566205966163,0.00001107750607765146
18781,4.196587219951204e-7,0.0000728228653314167,9.573941180100213e-6
18971,4.1964751495982027e-7,0.004493601020669064,0.0006654928184316314
19281,3.967754391709474e-7,0.00007309475315929878,9.538154070224104e-6
19711,3.9676059060411717e-7,0.003134712665912382,0.00044727833695331893
20316,3.966523802745314e-7,0.007085188566384948,0.0010737927789448618
20736,3.9397985140965385e-7,0.002303865735511049,0.0003368158291378281
21016,3.939657275964237e-7,0.0026585898857800047,0.0003787003164051195
21731,3.087648234867408e-7,0.00004757094041057084,7.069214188508408e-6
22351,3.0874155498850087e-7,0.000047709477580273146,7.367266777885323e-6
22791,3.087236173371366e-7,0.000035619175197287944,5.102947837911631e-6
23141,3.087156610348532e-7,0.000035164026048297224,4.858703712721782e-6
23431,3.0871072098648256e-7,0.00003085258000785204,4.035675091187666e-6
23731,2.3822820338637035e-7,0.000035995088949197404,4.49598440504995e-6
24461,2.1441078246198255e-7,0.000029880329053114185,3.894949497667943e-6
24741,2.1440373387807726e-7,0.00002999250090534248,3.4338910922914557e-6
25626,2.0531179423244397e-7,0.0000254435638172738,2.8628914020370934e-6
26671,2.0263594713298985e-7,0.00002166934327664422,2.4286989254952987e-6
27431,2.0253908772360858e-7,0.000022432723265772243,2.6051209032015807e-6
27796,2.0253131793879516e-7,0.00001994820190591303,2.1740941910274484e-6
29066,2.0250675092370486e-7,0.00001638234413158376,1.9390537956044656e-6
29346,2.0250195476023742e-7,0.00001788838401833774,2.0280414798539533e-6
29921,2.0247162346722808e-7,0.000016060178121051083,1.798182213770248e-6
30831,1.744883988408219e-7,0.0017786543225543519,0.0004128698998784941
31201,1.2842709118388032e-7,0.000014687564311422191,1.6806587649524186e-6
31506,1.1899435747872444e-7,0.000014829735554257092,1.5318129861142014e-6
32181,1.1897885343625006e-7,0.0014663625312774978,0.00032849700990759435
32321,1.1894994855765617e-7,0.00001424357513667571,1.525420811563923e-6
32646,1.1893474471946774e-7,0.000011190512994930435,1.1059252228227626e-6
33741,1.1461969684489772e-7,0.0009415691616036519,0.00022092749355891197
33816,1.1460615212399777e-7,0.000011157374508588138,1.1137073327930263e-6
35191,1.1458273974085466e-7,0.0008806163390261844,0.00015567402881086067
35391,8.078452218285296e-8,9.598902691986407e-6,1.0030038839384646e-6
35781,8.078169422286957e-8,8.86216204276581e-6,8.672194510168206e-7
36246,8.07747913000983e-8,9.086159232869527e-6,7.96963739126157e-7
36701,8.035642018455748e-8,0.0011037701374306491,0.00019738078823094724
37371,6.208193781282067e-8,8.326738626260518e-6,6.977173595770862e-7
38861,5.097346544857833e-8,0.0007478488760607244,0.00011946785894788461
39076,5.0960595743277005e-8,0.000659358426406947,0.00010048539602228685
39516,5.0950280439145694e-8,7.438369254591923e-6,6.35105357066356e-7
40771,4.7208279951864565e-8,0.0005473496076871903,0.0000829906365774112
41171,4.720238777629111e-8,6.562170561804033e-6,5.597998876323751e-7
42726,4.719819557408381e-8,5.790927842476762e-6,5.017829238243103e-7
44366,4.575523071537251e-8,5.888604948203363e-6,5.276834293821645e-7
44791,4.575399081830385e-8,5.288289150934111e-6,4.3552808688765863e-7
46616,4.533552200319586e-8,4.743922525891616e-6,3.9123272761299836e-7
48421,4.533436737119753e-8,4.294477400236816e-6,3.780399565046096e-7
49051,4.5332841480684645e-8,3.811228846253914e-6,3.288810206154243e-7
50251,4.533033681766572e-8,3.696268413534933e-6,3.273726126032922e-7
50941,4.5325714737032365e-8,3.7467873580060435e-6,3.248865096649607e-7
52086,4.0917752741621024e-8,0.00032279287729058097,0.00005577953122880098
52286,2.7504894362095934e-8,3.1754020640531627e-6,2.6673000790820925e-7
53721,2.6020753551903483e-8,0.00047683202349859435,0.0000820161840727982
54366,1.87687909658646e-8,2.75877715255738e-6,2.2837079295410992e-7
56511,1.8767273957326497e-8,2.601715591386824e-6,2.1905044461441148e-7
58191,1.8761992848245343e-8,2.369570778692076e-6,2.149141767063769e-7
58981,1.8761701525710883e-8,0.00037352847444022146,0.00006379525147797855
59371,1.8755187625178837e-8,2.193404330016322e-6,1.9692229184663923e-7
60416,1.807498328826232e-8,1.925374643067226e-6,1.678710999447555e-7
62216,1.8073167851189145e-8,1.8481091026832497e-6,1.730037261687396e-7
62566,1.807295824107806e-8,1.7235304433841632e-6,1.4809728862149035e-7
63696,1.8070700492984114e-8,1.5627544162577643e-6,1.2954256928537486e-7
65411,1.8003806445676816e-8,0.0002475502434443647,0.000051714607191368474
65486,1.800164817211691e-8,1.428595356796577e-6,1.2062784745869173e-7
66781,1.6252656109829822e-8,0.00017499824834961254,0.00003336669840956515
67106,1.6251105350306746e-8,1.2462275522824247e-6,1.0556469753356738e-7
67986,1.5662411811946758e-8,0.00020847506763588746,0.000036612401095640616
68436,1.0338849776358426e-8,1.1867131012399634e-6,9.681342023201587e-8
69416,1.0337249278792699e-8,1.210329249947938e-6,9.519076438062341e-8
70796,1.0336538736069098e-8,9.057236847559561e-7,7.066874399507945e-8
71276,1.0110820625186534e-8,1.050319922498015e-6,7.814536420151656e-8
72131,1.0044663767446498e-8,9.468155681379725e-7,6.728608258501431e-8
73311,1.0044576725932108e-8,8.781745599570007e-7,5.892727528932414e-8
74556,1.0044493237181695e-8,8.311422792460528e-7,5.4870564980136256e-8
76106,1.0043626375025653e-8,8.045424799989795e-7,5.165280425996685e-8
77841,1.0043359921497036e-8,8.048818307285591e-7,5.262633293720415e-8
78586,8.58661053374338e-9,7.172058475940546e-7,4.382373660319418e-8
81016,7.892483111507006e-9,7.079917021330319e-7,5.0310770356044455e-8
81546,6.471115199250189e-9,0.00012277900106125964,0.000023140437042739372
81836,6.468926728822967e-9,6.941103196397242e-7,4.319398238224187e-8
83721,6.235442384745948e-9,0.00010356158014534251,0.000020505375556559027
83871,6.234440519498593e-9,0.00008328659687586075,0.000014634146688087283
84096,6.2338596507746204e-9,5.802151209285738e-7,3.5705113829478084e-8
85411,6.233282334755768e-9,5.83711781425978e-7,3.4671609983003684e-8
86956,6.233500826663134e-9,7.469947416845022e-7,5.8553157289888975e-8
87231,4.121501362439552e-9,5.53396212521949e-7,3.1957438583636704e-8
89291,4.031551981143877e-9,5.163493083142587e-7,2.892092058449934e-8
92301,4.013962495725862e-9,4.786155771541915e-7,2.68541592967344e-8
94421,4.013768873236888e-9,4.2674550014034204e-7,2.3285494648239878e-8
96241,4.014003353257555e-9,4.190802817326594e-7,2.2466951558852102e-8
97791,4.013685384061219e-9,3.959713970943551e-7,2.0195783158571163e-8
100711,4.003210207789038e-9,3.666117933006709e-7,1.8498649885071374e-8
105266,3.727624432049678e-9,3.162363937204528e-7,1.6779250046704806e-8
107746,3.7275054155552645e-9,3.1768350628021595e-7,1.8180656864149166e-8
108291,2.5848692082573993e-9,0.00005163211936140294,8.958198673816134e-6
108781,2.583597336349257e-9,3.1282775623135206e-7,1.7019430539535e-8
111206,2.4910189467196445e-9,2.904519647710566e-7,1.6317344168134323e-8
111846,2.4909088126745097e-9,2.7667188884475445e-7,1.4634941712883313e-8
114661,2.4908626274698627e-9,0.000042938901311546944,7.788192255509336e-6
114811,2.4904682761706784e-9,0.00004113677382178959,6.958181815006655e-6
115011,2.4901893919670785e-9,0.00005182184399472009,8.18740623080587e-6
115311,2.4901556372577855e-9,0.00003347184233010958,4.572410404520489e-6
115761,1.651695669129492e-9,2.710477790453876e-7,1.5002189757787056e-8
116486,1.6516299439304851e-9,0.00004459916782183817,5.881807642629926e-6
116956,1.198429800856893e-9,2.7146118999521797e-7,1.3832803241816274e-8
119916,1.1629080173635352e-9,2.367802002171021e-7,1.1847346782361123e-8
124021,1.152438144913504e-9,2.0227181701963793e-7,1.0814352647609414e-8
125621,1.1521912316913174e-9,2.0192303849465147e-7,1.1452587493522728e-8
126171,1.1524097232047644e-9,1.9653128551195304e-7,1.0004512285717887e-8
128801,1.1524008414423888e-9,1.8330263389739282e-7,9.234509889618576e-9
131811,1.1523262344328508e-9,0.000026441332206020288,3.616914973832351e-6
132216,1.15220544219588e-9,0.000029313157583786425,3.776318350743711e-6
132896,1.151686751325766e-9,0.000023988058456790144,3.0786478747289784e-6
133046,1.1514931231414388e-9,1.6597877502269708e-7,8.278910402523361e-9
135536,1.1516760882645623e-9,0.00002411140426969188,2.900342637126254e-6
135911,1.1515499665404098e-9,1.5614322668548986e-7,7.511105478791131e-9
138946,1.0422347432316444e-9,1.4750399957469641e-7,7.197168576973409e-9
140591,1.0420517826416728e-9,1.4824238981378536e-7,7.2825959546149374e-9
141316,1.04212638519153e-9,1.3390516666121965e-7,6.266834693625442e-9
143606,1.0054623819507223e-9,0.00005286470812250547,6.152919492145911e-6
143881,6.727827186035171e-10,0.000016965081194405177,1.815192560118981e-6
144601,4.927116492774149e-10,0.000014824333324865963,1.416794119585843e-6
145481,4.927276365003735e-10,1.328841945879251e-7,5.8644635449891e-9
150516,4.926743457649911e-10,0.00001660287915432767,1.6073877810352248e-6
151346,4.927507323321743e-10,1.1965363957839391e-7,5.3003166845769225e-9
155021,4.925091517318253e-10,1.1290692232921198e-7,4.853648344929498e-9
160246,4.783053953677718e-10,9.703284293490001e-6,9.558097014278246e-7
160871,4.781970377414809e-10,1.0330186351543002e-7,4.5522048869184215e-9
164816,4.754508559990339e-10,0.000011183595395323992,1.0919991587242352e-6
165791,4.754721061336251e-10,1.0025498835536425e-7,4.249512842553473e-9
171811,4.75473882965216e-10,8.459740094604775e-8,3.5918235252366076e-9
176986,4.754046045743666e-10,8.201960820119445e-8,3.4594629025340067e-9
181681,4.737241714586083e-10,7.390714674734195e-8,3.0812482693788124e-9
186161,4.3035797267945587e-10,6.972340298955742e-8,2.866490228600326e-9
191841,4.303597480120094e-10,6.291046979440177e-8,2.615970891354328e-9
197751,4.1582559901110614e-10,5.624198075462673e-8,2.4760819615047077e-9
199666,4.1576875278277136e-10,9.082694992067548e-6,1.034297752943332e-6
199991,4.156621838964237e-10,5.487670766430535e-8,2.2934512501498394e-9
204701,4.1575454192427217e-10,7.797216315111163e-6,8.430069353084966e-7
205001,2.837747892046226e-10,9.043081301376135e-6,8.969989221837661e-7
205996,2.1231727488268013e-10,5.2674991249393956e-8,2.2322384169509007e-9
209011,2.1230484039849342e-10,6.507581981227492e-6,6.063213683360453e-7
209691,2.123101695464219e-10,6.891422939801554e-6,6.02141120189273e-7
210446,2.1229240590288662e-10,4.948941209473037e-8,2.039451941813191e-9
217036,2.0664714387474222e-10,4.41792032541937e-8,1.898855902460212e-9
222246,2.0497914496251105e-10,7.239381505338978e-6,6.429579044901509e-7
223061,2.0477310880439046e-10,4.041139894023525e-8,1.7094942497183826e-9
229701,2.0491697270893647e-10,3.536657593921714e-8,1.54815277276077e-9
235131,2.049915793333481e-10,3.107199086242093e-8,1.3811677810110806e-9
239161,2.049774054305277e-10,4.592293109772662e-6,4.426539896631952e-7
240036,2.0497559206940054e-10,2.9473271364701625e-8,1.3040558963941471e-9
244421,2.0495605218275015e-10,6.618046858011138e-6,6.426154480414566e-7
245021,2.0494717036429803e-10,2.7238586602920113e-8,1.233306596619731e-9
248186,2.049986949517892e-10,3.7029280190844274e-6,3.5711362976378865e-7
248361,2.0498092112762857e-10,3.646871186457479e-6,3.14263440344024e-7
249291,1.525570783541786e-10,3.503755920602263e-6,2.856545882668662e-7
250086,1.2414958082791688e-10,2.449078305559773e-8,1.0709851695227216e-9
255581,1.0693846038844728e-10,2.315997812995582e-8,1.0154640020698722e-9
258411,1.0132695003219411e-10,2.1568507801722228e-8,8.998892921193693e-10
263106,1.0117418014623419e-10,2.0087800271595367e-8,8.453532296894316e-10
266471,1.0117596026592275e-10,3.1502229543651783e-6,2.6767070626194016e-7
267226,1.0116529894037379e-10,1.8678679566684995e-8,7.643931177716221e-10
270826,9.882230718613379e-11,1.9324937152318854e-8,7.685232494344733e-10
274306,9.837997859059804e-11,1.7296106374865292e-8,6.501983542108715e-10
279246,9.839063934270873e-11,2.4429730452128718e-6,2.1274432871142844e-7
280526,9.845102522648e-11,1.5872354122612627e-8,5.806847908930865e-10
285446,9.848122369480963e-11,1.5113844363380362e-8,5.374000651007632e-10
290351,9.851497421383696e-11,2.736691522285461e-6,2.4545239949050866e-7
291191,9.850609231731783e-11,1.4155796237112691e-8,4.83501828543207e-10
296741,9.135092982401977e-11,1.3077178103528249e-8,4.321132159836185e-10
301551,9.144507918966308e-11,1.2568586739849417e-8,3.9409774841877733e-10
308061,8.910738825908046e-11,1.152601385597181e-8,3.498305812241956e-10
314431,8.899016406783828e-11,2.1384468585640613e-6,2.0629443946279343e-7
315681,8.903811035086064e-11,1.0893843416655888e-8,3.231198271346425e-10
323381,8.817657716187041e-11,1.5943134419794967e-6,1.5926164169720686e-7
323956,8.818368258489386e-11,1.0015832937398597e-8,2.90115960474792e-10
331641,8.795631125202996e-11,1.6324521235727892e-6,1.4292379451115978e-7
332266,6.715873161751995e-11,9.575043078153477e-9,2.833491755198251e-10
334241,6.70077433783233e-11,9.455809744950958e-9,2.6504869593982613e-10
341931,6.713032806199888e-11,9.007668366252965e-9,2.5557490822891995e-10
346371,6.724755538860714e-11,8.378306841721749e-9,2.329111528841884e-10
352501,6.71107614343125e-11,1.5606984949021153e-6,1.3654225474462344e-7
353421,5.584869086092145e-11,1.4483560459840432e-6,1.1777811972443572e-7
354001,5.5917944422043157e-11,8.271025685830985e-9,2.388483078015722e-10
355166,5.609737823514047e-11,1.26354592395957e-6,9.567204873502368e-8
356871,5.581668675088558e-11,7.856630712610058e-9,2.0973544793307566e-10
370181,5.589662397127625e-11,1.211573371575958e-6,9.178938870308312e-8
371471,5.586643449232871e-11,7.14851459686398e-9,1.996370069621969e-10
377161,5.5907279625692104e-11,6.920959033706401e-9,1.8259655076824175e-10
388526,5.3040238867812804e-11,6.287550269793056e-9,1.6570680305694062e-10
398071,5.221778565103928e-11,5.96102710195807e-9,1.562995182434812e-10
406306,5.216631436264316e-11,5.568749030633159e-9,1.425982109060898e-10
419991,5.2208903946924745e-11,8.82813421428472e-7,7.227370512365256e-8
421616,5.217163468202268e-11,5.106816242775518e-9,1.398384649656706e-10
424916,5.232794192123544e-11,4.970001208228376e-9,1.2621431718022167e-10
438766,5.1880279416072545e-11,8.267773278278221e-7,7.002054804105859e-8
439741,5.1864291083525135e-11,7.202390699902645e-7,5.8524207276257054e-8
440206,4.359002415031377e-11,4.486605167276465e-9,1.1400703754958415e-10
454831,4.3536729814598644e-11,6.879135629523754e-7,5.2574652585788466e-8
456126,4.134825876376003e-11,4.211205620659211e-9,1.0754771165789779e-10
470106,4.1293193072189275e-11,6.996514403470338e-7,5.372778264684361e-8
470761,3.905854254986311e-11,3.773551921750958e-9,1.0028810490756136e-10
476876,3.9302087246768196e-11,3.594060214320859e-9,9.196569515702394e-11
487596,3.89893672254876e-11,3.3335299006346764e-9,8.700503518255052e-11
496476,3.908698945520302e-11,3.127436006500178e-9,7.879306351120886e-11
509801,3.911894065293822e-11,5.354418489066714e-7,4.2538535493267256e-8


==> nine_single/cg_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
4421,1.3150938116268795e-9,0.0006493657243991785,0.0001402646208081542
4746,8.712692789458762e-10,0.0005745465475792398,0.00008164110245358853
5196,7.17458092935995e-10,0.0005188099454694817,0.00006480708720987699
5921,5.374491962589107e-10,0.0004598376981996224,0.00005774809226319436
6401,4.670965836339748e-10,0.0004238866116324825,0.000050758379069587566
6851,4.078817283929474e-10,0.00039428842187059257,0.00004498510898322694
7426,3.3669778076762327e-10,0.00035489470738096963,0.0000389384527346524
8166,2.6203395009403487e-10,0.0003131664138160868,0.0000346674468895341
9106,1.9808688023218326e-10,0.0002685051443867148,0.00003092042570193986
9926,1.5995560431874002e-10,0.00023254917965469945,0.00002750568462291131
10516,1.266062810150406e-10,0.00021163535725541463,0.00002469759037747685
11581,8.628120440359295e-11,0.00018024276797019265,0.000021703642453503688
12316,6.376588146533195e-11,0.00015766368082564128,0.00001946051727264976
12731,5.188027785175741e-11,0.00014705337421145432,0.00001725801234831175
13496,3.3614000472197884e-11,0.00012864651077326594,0.000014850791453776648
14076,2.5044855082640445e-11,0.0001186466713390479,0.000013175821898210657
14736,1.5690559971914294e-11,0.0001087009462811609,0.000011827072294599803
16276,4.867217817287144e-13,0.00008963746143868958,0.000010581136329333384
17651,1.0526690633524445e-11,0.00007354232457174387,9.134125764184366e-6
17996,1.1816325697672559e-11,0.00007028348974214638,7.93765484020918e-6
18301,1.3528733699969377e-11,0.00006728327362103349,6.8080597542125e-6
18766,1.5317525029658598e-11,0.00006480981189518248,6.126212121301602e-6
19671,1.8715695667695464e-11,0.00005992447379669159,5.541136652959831e-6
20791,2.2629009777145146e-11,0.000053406086586757224,5.037660013243484e-6
21366,2.4739321708300883e-11,0.00005059036012639126,4.501023785386941e-6
22981,2.7325697261611096e-11,0.00004518657570062328,3.944528135810087e-6
23881,2.8251179222692063e-11,0.00004282648912548326,3.420356678175714e-6
25616,3.029043683625173e-11,0.00003839651809125063,3.041926287865526e-6
27401,3.1509017617611714e-11,0.00003521712578453636,2.740646297475335e-6
30211,3.3269387246083014e-11,0.0000299497353637304,2.461749570651718e-6
33121,3.5022651502176e-11,0.000024582937886486074,2.2146195810601175e-6
34531,3.577227403202367e-11,0.000021980158519150442,1.979663560707088e-6
35766,3.631939200915391e-11,0.000019889976095437806,1.7640086369722439e-6
37321,3.679012650264646e-11,0.000017730867195368173,1.5688716211115578e-6
39441,3.724665024916197e-11,0.000015079365177417403,1.404337192800918e-6
40846,3.7561065369593557e-11,0.000013253653820312688,1.2593988417068823e-6
42426,3.78417297497784e-11,0.00001135276774543816,1.1325839451465999e-6
43911,3.7992720091055146e-11,9.667866602872752e-6,1.0178514753057178e-6
44936,3.798028559447429e-11,8.657748329905589e-6,8.371341605307826e-7
46571,3.8145486769281735e-11,7.394652506293122e-6,7.456879873445818e-7
47346,3.819344840947535e-11,6.7983293140705485e-6,6.686641163081697e-7
47796,3.820410654794424e-11,6.473230826461109e-6,5.882773871265133e-7
48296,3.82041065453843e-11,6.198051852194908e-6,5.290362280648466e-7
49301,3.824673911272854e-11,5.842920334519341e-6,4.7032625805977414e-7
49691,3.81472631261589e-11,5.712903325157894e-6,4.2254220228160205e-7
50966,3.8243186407042576e-11,5.304733543265189e-6,3.7925849569349945e-7
52531,3.828759531823668e-11,4.898554501257092e-6,3.40726511476689e-7
53346,3.8291148030192843e-11,4.696084322477925e-6,3.055197153694322e-7
54976,3.828581896792957e-11,4.39284225751669e-6,2.7433686821695815e-7
55956,3.828937167561158e-11,4.215356889873673e-6,2.389670344141715e-7
57826,3.82858189600911e-11,3.953434072832592e-6,2.142005129416721e-7
61771,3.8301806190770753e-11,3.522864661560333e-6,1.9356857552064648e-7
64586,3.830180617233596e-11,3.226451067941637e-6,1.7222002692649e-7
68211,3.831779354039864e-11,2.8792599789324244e-6,1.5362645308999455e-7
72681,3.836042594694469e-11,2.512135059646772e-6,1.4751649970826936e-7
73921,3.833200425111618e-11,2.4077554504783615e-6,1.3188579233527209e-7
77141,3.8355096891796114e-11,2.172775701303746e-6,1.1827010471852082e-7
79066,3.8356873234509596e-11,2.05478028348318e-6,1.0575565665615035e-7
81911,3.833910966854371e-11,1.9033117910365636e-6,9.35121753573512e-8
84816,3.8351544184093726e-11,1.775055881824529e-6,8.692521173063732e-8
87481,3.835864959178334e-11,1.6696344830494628e-6,7.918163718142957e-8
90901,3.8362202309896575e-11,1.5545382675043938e-6,7.012011346307686e-8
96041,3.8372860446687175e-11,1.4092622262161427e-6,6.362488804053831e-8
99101,3.8310687956838276e-11,1.3360369855459216e-6,6.074064447525774e-8
100816,3.83444387394794e-11,1.2911805102247264e-6,5.449198505721149e-8
105116,3.833378060170286e-11,1.2126903424730543e-6,5.227940733848274e-8
107496,3.8347991449723564e-11,1.167678833877849e-6,4.734770662675335e-8
114511,3.835154424206452e-11,1.053470448128628e-6,4.4949851543553884e-8
118041,3.83586495954308e-11,9.993141766462852e-7,4.162192768444701e-8
124636,3.836753138962933e-11,9.055194578051694e-7,3.8016852009019764e-8
131846,3.836397867234489e-11,8.047420381913453e-7,3.54070235055861e-8
138636,3.8369307748636685e-11,7.160206422803263e-7,3.179831575137304e-8
146221,3.8330228084430164e-11,6.234311326611539e-7,2.8992463947417493e-8
153046,3.8346215095238016e-11,5.418912918897094e-7,2.6170620549781043e-8
161411,3.836575501788413e-11,4.497680356200892e-7,2.4369123398996456e-8
165246,3.83497678134425e-11,4.0958097050076764e-7,2.1930447139397448e-8
170391,3.835687334914621e-11,3.557869259799916e-7,1.957016467730005e-8
173721,3.8323122463594643e-11,3.2218242183621796e-7,1.7577982590125966e-8
176246,3.8378189589134294e-11,2.9898469987096824e-7,1.598917933538728e-8
179686,3.834443873702453e-11,2.7109733590454834e-7,1.4424565312427357e-8
182461,3.8372860463470314e-11,2.5293763238789056e-7,1.3279686298392291e-8
184866,3.83799658794495e-11,2.3870519535548685e-7,1.1776531516683945e-8
187466,3.835864979290688e-11,2.2577064321939386e-7,1.1153442034972272e-8
189091,3.837463680852537e-11,2.1644867428549655e-7,1.001609679451894e-8
191516,3.83355569600238e-11,2.071764646164913e-7,1.0568698387429943e-8
191616,3.83355569552918e-11,2.064019055096582e-7,8.962049421600015e-9
195006,3.836930776055192e-11,1.9433715229608317e-7,8.03283994554874e-9
198686,3.8347991448972846e-11,1.8344964356645854e-7,7.543219711199601e-9
200366,3.831601712233245e-11,1.82714105534371e-7,1.3990588591181486e-8
200621,3.833910966478051e-11,1.790093679363463e-7,6.767644575614745e-9
202961,3.8326675195116524e-11,1.7357688508178503e-7,6.092826166854781e-9
206881,3.836042594745992e-11,1.6530770646845343e-7,5.473023156996847e-9
211996,3.835687332580381e-11,1.565508159864247e-7,4.9068055666549795e-9
219786,3.839240043235953e-11,1.4498116776779848e-7,4.451760546026189e-9
223841,3.836397867727305e-11,1.3927926576945322e-7,3.921790271722269e-9
230811,3.833378060052562e-11,1.3102402632692106e-7,3.754166716070315e-9
234516,3.833733363670602e-11,1.284524901586321e-7,7.249809914776357e-9
234741,3.835509692023323e-11,1.2711381887439543e-7,6.118212500676908e-9
234841,3.8392400373176205e-11,1.2663337439069405e-7,3.375334937702111e-9
248306,3.8365755483910414e-11,1.1463424706235527e-7,3.2265688292890187e-9
255606,3.837818954204945e-11,1.0850084338453259e-7,2.966016594949121e-9
268351,3.836575510846504e-11,9.803635100231099e-8,2.7507123491464317e-9
277266,3.8339109679842856e-11,9.103734607194842e-8,2.5026425341597216e-9
289606,3.8381742233650016e-11,8.352734676986352e-8,4.3899583214250655e-9
289706,3.834976806122192e-11,8.276966109482638e-8,2.372357952592173e-9
295716,3.836220230385034e-11,7.865884810713481e-8,2.2513584308176463e-9
300861,3.8395953114259894e-11,7.537567992225355e-8,2.1590512675026503e-9
305571,3.831424068587089e-11,7.996303112820435e-8,1.2129094705836761e-8
305801,3.8360425971680455e-11,7.251218034737443e-8,1.9645680024843044e-9
318286,3.8360426380587374e-11,6.59354666530608e-8,1.7697197063807539e-9
329446,3.831068807894895e-11,6.104538067864193e-8,1.8410118515255353e-9
329571,3.830713524361506e-11,6.086720571391743e-8,1.5851264211412781e-9
340391,3.833022788120581e-11,5.654039728163718e-8,1.506803646835981e-9
344476,3.8369307770144396e-11,5.483155619848446e-8,1.4067640491444804e-9
351226,3.8397729507549654e-11,5.251547160602319e-8,1.485921516738746e-9
351466,3.837286045962253e-11,5.233343050256134e-8,1.293801701691888e-9
360336,3.832845157715712e-11,5.027662681660238e-8,2.925095779884542e-9
360566,3.837286045359906e-11,4.9755232337602344e-8,1.1841138174693702e-9
372541,3.833022788102537e-11,4.648676476603049e-8,1.1099346681577404e-9
380001,3.8427927565853825e-11,4.477515108103297e-8,9.956807019623888e-10
395046,3.8362202358371524e-11,4.185075370883161e-8,9.05591560396865e-10
412021,3.8353320586006404e-11,3.9016882074649034e-8,8.656789475702195e-10
418721,3.8392400374156634e-11,3.808620377003395e-8,1.1348725733731589e-9
419046,3.8335557380108375e-11,3.7971664647351305e-8,8.000664657264878e-10
434556,3.831601709947799e-11,3.7992795143234217e-8,5.18789367575335e-9
434681,3.835687325717262e-11,3.620964960841395e-8,2.0218001313740328e-9
434846,3.838351860461623e-11,3.5928148330690494e-8,1.1053649331721039e-9
435191,3.8340886027191425e-11,3.579001866799579e-8,7.494864453901826e-10
451216,3.82645028801418e-11,3.510808447067377e-8,3.3666574635713294e-9
451316,3.8372860453779486e-11,3.392115302595521e-8,1.0533528063743489e-9
451491,3.833378128905171e-11,3.3673208134272556e-8,7.048713182545317e-10
466426,3.8356873379322115e-11,3.187444097684465e-8,6.493141112829e-10
494951,3.836220281467505e-11,2.8841236063421177e-8,7.458097277874437e-10
495296,3.8351544197345314e-11,2.8935421705779816e-8,8.478303888300054e-10
495411,3.837996591484885e-11,2.868034900416049e-8,6.329409333625517e-10
502836,3.8344439062857045e-11,2.7770778888474398e-8,6.070537034277209e-10


==> nine_single/dpg_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
7141,1.3151151279089456e-9,0.000010982713659234677,3.376017723976471e-6
7428,1.0557776874976627e-9,9.751142379843327e-6,2.955492391556238e-6
7674,8.712834898006436e-10,8.841426227307582e-6,1.4630782530295564e-6
8602,6.931930585098812e-10,7.822545329719425e-6,1.2585113721088097e-6
9340,5.662101898451516e-10,7.103409993767645e-6,1.0338093136976917e-6
9463,5.472475805849864e-10,6.96532400503086e-6,9.298991049397007e-7
9750,5.127596125475975e-10,6.72821848574937e-6,8.051993829679618e-7
10611,4.3536907412567607e-10,6.184259452302786e-6,7.045358049187766e-7
12113,3.3603697602312463e-10,5.382774448253817e-6,5.869710969313714e-7
13082,2.8189717227388956e-10,4.942593633638252e-6,5.362844435788897e-7
14953,1.9856472022184903e-10,4.2081966955327585e-6,4.6014521857632383e-7
16537,1.4916423651937484e-10,3.6740754285462015e-6,4.068232224339302e-7
17547,1.2126477599850414e-10,3.3586792826060183e-6,3.603115047580046e-7
19425,8.119727112923509e-11,2.936706701930537e-6,3.145957791308617e-7
20368,6.443201527919289e-11,2.722758662878529e-6,2.8493917100234254e-7
22373,3.6333602822813904e-11,2.2982344199130527e-6,2.5511082717358537e-7
23480,2.6753710368138254e-11,2.1415512392721824e-6,2.2885998215761032e-7
25008,7.164047187853143e-12,1.896055866732019e-6,2.0399309709657576e-7
26070,1.1013644110664972e-13,1.7464585142462e-6,1.826073781080712e-7
26711,3.474553983439066e-12,1.6906801838992542e-6,1.6307721471000965e-7
28988,9.56390523262276e-12,1.5323511305001866e-6,1.455023686016022e-7
30814,1.3793410860228613e-11,1.4048208250176603e-6,1.2985808258280282e-7
32591,1.8435031279310876e-11,1.3004004124289444e-6,1.1728308044024236e-7
35248,2.261479892309402e-11,1.1730923391858008e-6,1.0511082691862567e-7
37771,2.598277152945366e-11,1.0403217626889808e-6,9.455569069406425e-8
40171,2.843947299888823e-11,9.312506836590611e-7,8.139398534157112e-8
43294,3.0706104325931686e-11,8.200037620192725e-7,7.19737519343792e-8
46395,3.236522162798614e-11,7.311930886492255e-7,6.478595476218408e-8
50569,3.41451312063247e-11,6.260362045488667e-7,5.7177545546985854e-8
53133,3.4917846547026085e-11,5.576299514777554e-7,5.084382004381021e-8
56081,3.567457440587274e-11,4.924017117499378e-7,4.552312649995094e-8
58824,3.6505909412506075e-11,4.353918385475964e-7,4.0780865632528384e-8
62443,3.6944669546463854e-11,3.5305816580348426e-7,3.657502976335497e-8
64772,3.727862464296587e-11,3.038363194798466e-7,3.259414937252905e-8
66859,3.754863099079923e-11,2.670553873752794e-7,2.8580018072114202e-8
69229,3.793054759185809e-11,2.250593440123309e-7,2.551125130998941e-8
70664,3.7944758449300514e-11,2.024178585537177e-7,2.2887331046721975e-8
72535,3.7937653067365643e-11,1.7366640753073476e-7,2.0342863137796026e-8
73273,3.83124643338464e-11,1.6382760896739216e-7,1.805137107676012e-8
74421,3.8509639921600594e-11,1.493993923631257e-7,1.609826102192505e-8
76210,3.834799145227506e-11,1.3219248869180544e-7,1.3030161586798553e-8
77205,3.83639786632397e-11,1.2465924433431744e-7,1.1694269252413161e-8
78587,3.8506087224654947e-11,1.1703419845980153e-7,1.0429572977573622e-8
79638,3.808864337641939e-11,1.1110333801330978e-7,9.275233499772261e-9
80868,3.839240037249736e-11,1.058605161324376e-7,8.222450563872877e-9
82139,3.8808067870408886e-11,1.0174102489908397e-7,7.149927242781227e-9
85050,3.845812557457518e-11,9.371278111862679e-8,6.420068710146946e-9
87122,3.85487197954246e-11,8.859056795391413e-8,5.625965153747343e-9
89384,3.782218985671009e-11,8.414225792321846e-8,5.010403286762595e-9
93372,3.831779343119628e-11,7.798475374627311e-8,4.547438276176886e-9
96868,3.7980285663976835e-11,7.286798141636598e-8,4.089105474148644e-9
101732,3.8456349221397516e-11,6.658292243094309e-8,3.738141080103409e-9
105858,3.785416425030521e-11,6.148735617167617e-8,3.3715199884858415e-9
108113,3.7635672364210313e-11,5.9155416882386855e-8,3.0110226981856577e-9
111598,3.826450269230213e-11,5.609712890006343e-8,2.6842305875707458e-9
117054,3.847588914157163e-11,5.2219817862097254e-8,2.414443330884984e-9
126095,3.860378683822073e-11,4.663838846684881e-8,2.172863940853147e-9
134745,3.8685499299623666e-11,4.22220713379598e-8,1.9529120589253126e-9
141368,3.843680929587137e-11,3.894858607965441e-8,1.7809759358939295e-9
150052,3.881694967405224e-11,3.500788559605881e-8,1.5910818539759017e-9
158806,3.8633984900720445e-11,3.1512753184834636e-8,1.4267361809660253e-9
166014,3.846345465255544e-11,2.9091703152984065e-8,1.2837211827936434e-9
176640,3.843858565017953e-11,2.6198010080250784e-8,1.1553074201655506e-9
190296,3.816680305135801e-11,2.2774531806434784e-8,1.0369285669499856e-9
201835,3.779199175962598e-11,2.0182234582215614e-8,9.560953079014802e-10


==> nine_single/dwr_adapt_data.csv <==
ndofs,hausdorff,l2_eta,max_eta
4421,1.3150867061995088e-9,0.0011913619751402857,0.00030743879254237997
4671,8.960885367065536e-10,0.0007519822188402351,0.00012584649366723365
4971,7.946372449081383e-10,0.0006132381893789509,0.00009868955051119932
5171,7.356266706892977e-10,0.0006844315626055531,0.00009839406810897242
5671,6.183551448719466e-10,0.0004620652777355291,0.0000632384030461725
6271,5.297593475006719e-10,0.0005268569961296677,0.00007354717653374227
6796,4.608171622067373e-10,0.0004725882356682176,0.00006731422035429751
7046,4.193960734322702e-10,0.00029325537568220943,0.00003840954575594826
7541,3.878710687908189e-10,0.00042604854853757956,0.00005436416043017306
8436,3.1936053801479393e-10,0.0002861686471597922,0.000038582509694129856
9216,2.5153745752968326e-10,0.0003147494818393846,0.000045197076073917464
9756,2.01151095780009e-10,0.0001961144778628218,0.00002826953299542529
10511,1.528803750263962e-10,0.00018143214528844,0.000028654790166088668
10981,1.396731621393342e-10,0.00013677901527306345,0.000021418204490348903
11221,1.2793499599952412e-10,0.0001768027286893715,0.000026237693240555658
11951,1.0642864367584641e-10,0.00016292011557451132,0.000024796949834645765
12526,8.988898520702485e-11,0.00011911528351068708,0.00001878359105036923
12816,8.505374183115925e-11,0.00011193103851835971,0.000017057540929111775
13216,7.327116691787349e-11,0.00009360657742347954,0.000014070897776957931
13511,7.084643982594769e-11,0.00008820918208555991,0.000012051427195860731
14266,5.809752678987652e-11,0.00007928482669135286,0.000010913785734910023
14916,4.763478500985785e-11,0.000055687219512559785,7.670412604096623e-6
15501,3.759836889081335e-11,0.000055229852790008595,7.23575699615456e-6
16166,2.981614956278642e-11,0.00005014477382810098,6.556162405516985e-6
16606,2.4227730977781388e-11,0.000037163630388841174,4.6373337591886425e-6
17156,2.0687452247676213e-11,0.00004968671026029348,6.032140750207695e-6
17606,1.8895108246772528e-11,0.00004450668980233761,5.063576382729014e-6
18111,1.3240963890724885e-11,0.00003670423225598916,3.921579977513346e-6
18966,2.2826650500362348e-12,0.000036744650932518796,3.824006054534036e-6
19886,2.24531505162602e-12,0.0000312953719811791,3.169867575809425e-6
21196,4.956035710717537e-12,0.000024538820901993376,2.499066731790895e-6
21951,1.7212897784792986e-11,0.000024439485711418823,2.41522737556953e-6
22641,1.8731682871476404e-11,0.000023303688254525106,2.2065340867592805e-6
23541,2.1282531297180374e-11,0.000022899459888895563,2.097920177915255e-6
25211,2.2817303608263414e-11,0.000019153179773373848,1.7446140500529384e-6
26776,2.388134135284774e-11,0.000016164659587536766,1.469428905236656e-6
28506,2.5259798484628475e-11,0.00001545511842340832,1.4783604423462285e-6
29796,2.6171065649955353e-11,0.00001302012716953202,1.2710821597080994e-6
30976,2.6899373065395567e-11,0.000012543107360490027,1.2042304143737593e-6
32466,2.770050855850055e-11,0.000012520112974929103,1.231308661323869e-6
33786,2.8350655172843267e-11,9.534626690264587e-6,9.640466524613283e-7
35426,2.904699500917395e-11,8.01889113629421e-6,8.926370876412066e-7
36066,2.9215741047364686e-11,8.045685157702594e-6,8.593453636367369e-7
37046,3.1342040078355084e-11,6.946781290312784e-6,7.370478359111471e-7
38471,3.327826903148739e-11,5.405188005189597e-6,6.114844984895304e-7
39421,3.36335404231746e-11,4.449397878529775e-6,5.088659901791663e-7
40211,3.3772096322010186e-11,4.470025168206293e-6,4.938310141809564e-7
41076,3.390532300299193e-11,3.969385318749818e-6,4.2903542954186235e-7
42071,3.6230574096436944e-11,3.669585599271617e-6,3.9865964097002463e-7
42421,3.6296299729662865e-11,3.3285741967661783e-6,3.3847056550803784e-7
43291,3.6399327996164336e-11,2.614777170081881e-6,2.5828175391595794e-7
44371,3.7118752646660277e-11,2.351711634445345e-6,2.2709755815299644e-7
44811,3.7108121638434575e-11,2.5519847454830852e-6,2.2118995639933425e-7
45476,3.771560841465368e-11,2.576746527794126e-6,2.1025298872774424e-7
46466,3.774758309067481e-11,2.071033265040735e-6,1.6170984334413837e-7
47896,3.782751889610634e-11,2.2373419989808254e-6,1.7072721684836703e-7
49011,3.783107161000869e-11,2.139499229283797e-6,1.5386129735424455e-7
49741,3.7886224953730486e-11,1.831751078916083e-6,1.2319565622882186e-7
50596,3.8026470944721376e-11,1.7001613996355819e-6,1.0669361473749379e-7
52471,3.8136605015198534e-11,1.5906641848071578e-6,9.795006308530645e-8
55486,3.8191672078791857e-11,1.535101754410455e-6,9.558138722054675e-8
57881,3.820943561664917e-11,1.318810294207831e-6,8.047521468374161e-8
60996,3.819344841452951e-11,1.195392651658947e-6,7.585215435346744e-8
64221,3.8225422828377886e-11,1.0299694660564404e-6,6.978296273344181e-8
65626,3.825384453691946e-11,8.981084256551272e-7,5.853231010878535e-8
68031,3.822009380936626e-11,8.405034228208479e-7,5.510762461940697e-8
70136,3.821298843846126e-11,7.621633762257438e-7,4.958113432142281e-8
71516,3.8252068208425134e-11,7.848190944361464e-7,4.856004624576312e-8
73501,3.8253844559490096e-11,6.817124329559303e-7,4.091479197446592e-8
76351,3.8287595318780065e-11,5.468087822631064e-7,3.2391439712864185e-8
78356,3.826272648353878e-11,5.837434770702751e-7,3.3449377643034196e-8
81011,3.826450283172424e-11,4.836427783427963e-7,2.7137363180568836e-8
83506,3.825739735043496e-11,4.6508023442937094e-7,2.5373913341698982e-8
86696,3.826094996469786e-11,4.350479754360134e-7,2.382426738492813e-8
89201,3.830891164147664e-11,4.146592086519453e-7,2.1907094856185783e-8
92166,3.8324898853167177e-11,3.7036365762964604e-7,1.8985521374323525e-8
94966,3.831956977755561e-11,3.5722735987396084e-7,1.7660743734423318e-8
98821,3.833200424154393e-11,3.407183099992049e-7,1.6431783477581268e-8
103601,3.834266730360832e-11,3.029184717644903e-7,1.4944615741712707e-8
107871,3.833200429167105e-11,2.588588050189079e-7,1.2827681175815768e-8
111046,3.837641383212765e-11,2.3145152461473066e-7,1.1159710290247597e-8
117326,3.837463687242434e-11,2.1350892476414662e-7,1.08693645545735e-8
121456,3.831779341837755e-11,1.9510295417403548e-7,9.870113269043247e-9
127046,3.835154428516821e-11,1.6714186971569422e-7,8.96764770280123e-9
129841,3.835154518348454e-11,1.5179342723147648e-7,8.037513231831554e-9
133931,3.8332004282347535e-11,1.442787520886475e-7,8.050675053492383e-9
136096,3.836042596198234e-11,1.3354435853868005e-7,7.1819309332876625e-9
139896,3.8371084100586996e-11,1.1922188045561036e-7,6.319592617124262e-9
144036,3.8374637261352484e-11,1.136632030800478e-7,6.205509410489628e-9
147481,3.8353320520214655e-11,9.414714816152407e-8,5.211191894657667e-9
150226,3.836397866095901e-11,8.44118047323941e-8,4.574827081866959e-9
154041,3.8324899031379537e-11,7.18540401786241e-8,3.928652858966573e-9
158166,3.839240038841739e-11,6.858030485708368e-8,3.824947466190148e-9
161991,3.8328451741797604e-11,5.960539013544673e-8,3.356170899998556e-9
164626,3.834621509326298e-11,5.428115820125643e-8,2.9988556358084014e-9
167141,3.8351544162653223e-11,5.3193804392866775e-8,3.004294145472462e-9
168231,3.837108408993735e-11,5.0651900434659024e-8,2.657772454481687e-9
170621,3.8298253457767295e-11,4.6242526668786147e-8,2.2973883813494772e-9
173656,3.835687324531874e-11,4.598541257067599e-8,2.189425499287656e-9
176506,3.837641323769948e-11,4.115426547163661e-8,1.8696796017406287e-9
178811,3.8392400416913374e-11,4.055954320558039e-8,1.735287343334419e-9
181771,3.8372860450270444e-11,3.781979106132301e-8,1.5295841864101512e-9
186291,3.836220230867694e-11,3.3976422579770244e-8,1.3751798454975467e-9
188631,3.8360425950228275e-11,3.416686198668421e-8,1.2679409992763983e-9
193161,3.835154478302639e-11,3.254879043809562e-8,1.181019475144474e-9
196381,3.836575502198836e-11,2.7794005059803437e-8,9.375893749847148e-10
200346,3.829825348754926e-11,2.9120474758451348e-8,9.286408603464602e-10
206266,3.831779341929626e-11,2.9824090440884075e-8,9.220312204934164e-10
215536,3.834976794506504e-11,2.4690611081118927e-8,7.682185194667416e-10
222751,3.83195697786344e-11,2.4042565412790372e-8,7.244317076094983e-10
231916,3.8347991579046364e-11,2.1402031647742915e-8,6.527164605931759e-10
242461,3.837463680237509e-11,1.9689599830225366e-8,6.248187879824969e-10
249156,3.836042598722953e-11,1.771890555893117e-8,5.468629116461484e-10
262876,3.834443874612234e-11,1.5165855867280693e-8,5.077476955386323e-10
268936,3.832489884561761e-11,1.5824007355133048e-8,5.111164221463121e-10
278731,3.8280489971160414e-11,1.2487391257408924e-8,4.233379954956379e-10
283516,3.841549309632445e-11,1.226204819534172e-8,4.065504211646278e-10
289196,3.836753137907258e-11,1.1842580388604953e-8,3.7917000931735027e-10
296416,3.832667519262728e-11,1.085051181351023e-8,3.438836278718599e-10
304531,3.830891161674736e-11,9.565896521648482e-9,2.9912395611961107e-10
311446,3.8369307731823994e-11,8.980792187408201e-9,3.0548018802936863e-10
311746,3.837286044557476e-11,9.24064954453953e-9,2.8086436228950595e-10
318841,3.833910969231815e-11,8.381351391885755e-9,2.4696706415559106e-10
327201,3.8291148348292244e-11,8.056853347313717e-9,2.350253374321375e-10
334631,3.8365755069376166e-11,7.689589680453884e-9,2.2292489433366045e-10
340986,3.837818956490167e-11,7.055815692800115e-9,2.0135688409420905e-10
349106,3.8378196483726866e-11,6.813629380316134e-9,2.171075555610956e-10
349421,3.837463695025611e-11,7.045427227431515e-9,1.9944896391800046e-10
355971,3.8372860989771876e-11,6.59029412304573e-9,1.7929988914589718e-10
364981,3.836220270198879e-11,6.103641928458877e-9,1.646397316241864e-10
373491,3.83746368220241e-11,5.968788825248902e-9,1.5786249981764106e-10
381306,3.838529494271235e-11,5.426878890636248e-9,1.370355305221219e-10
395041,3.831246431752048e-11,5.029718744117758e-9,1.324851444232768e-10
399181,3.834621520355075e-11,4.766580035212951e-9,1.1606175125695476e-10
414441,3.828759531650117e-11,5.104554583811987e-10,1.2321362017579705e-11
429461,3.8312464312841034e-11,4.487139939974547e-10,1.0972053048612178e-11
442551,3.832667551579967e-11,3.865300006408228e-9,9.490350641136713e-11
456046,3.83266751671107e-11,3.676985478596658e-9,9.602622828139717e-11
458036,3.8271608721010506e-11,3.530220053053196e-9,8.497759779414708e-11
478641,3.836930777322638e-11,3.2544664179222195e-9,1.1267413692765292e-10
478891,3.8419045772503974e-11,3.177031732466837e-9,8.168829489641696e-11
486681,3.834266238320112e-11,3.014833230907899e-9,7.596108122166345e-11
502101,3.8340886409348564e-11,2.712059875746095e-9,7.083822597174307e-11

